Supermassive Black Hole and Broad-line Region in NGC~5548: Results from Five-season Reverberation Mapping

NGC 5548 is one of the active galactic nuclei (AGN) selected for our long-term spectroscopic monitoring with the Lijiang 2.4~m telescope, aiming at investigating the origin and evolution of the broad-line regions (BLRs), accurately measuring the mass of the supermassive black holes (SMBHs), and understanding structure and evolution of the AGN. We have performed five-season observations for NGC~5548 with the median sampling interval ranging from 1.25 to 3 days. The light curves of the 5100~\AA\ continuum and broad emission lines are measured after subtracting contamination of the host galaxy starlight. The time lags of the broad He~{\sc ii}, He~{\sc i}, H$\gamma$, and H$\beta$ lines with respect to the 5100~\AA\ continuum are obtained for each season and their mean time lags over the five seasons are 0.69, 4.66, 4.60, 8.43 days, respectively. The H$\gamma$ and H$\beta$ velocity-resolved lag profiles in the seasons of 2015, 2018, 2019, and 2021 are constructed, from which an ``M-shaped'' structure is found in 2015 but disappears after 2018. Our five-season reverberation mapping (RM) yields an averaged virial SMBH mass of $M_\bullet/10^7M_\odot=14.22$, with a small standard deviation of $1.89$. By combining the previous 18 RM campaigns and our five-season campaign for NGC~5548, we find that there exists a time lag of 3.5~years between the changes in the BLR size and optical luminosity. In addition, we also construct the BLR radius$-$luminosity relation and the virial relation for NGC~5548.

==> Table2_machine_readable.txt <==
This is machine-readable version of Table~2. 
Col.(1)  JD        (days)                 
Col.(2)  F_5100    (10^-15 erg s^-1 cm^-2 angstrom^-1)    
Col.(3)  error of F_5100
Col.(4)  F_HeII    (10^-13 erg s^-1 cm^-2)
Col.(5)  error of F_HeII
Col.(6)  F_HeI     (10^-13 erg s^-1 cm^-2)    
Col.(7)  error of F_HeI
Col.(8)  F_Hgamma  (10^-13 erg s^-1 cm^-2)
Col.(9)  error of F_Hgamma
Col.(10) F_Hbeta   (10^-13 erg s^-1 cm^-2)
Col.(11) error of F_Hbeta 

#----Observing season of 2015
2457030.4 5.459 0.290 0.336 0.149 1.348 0.195 3.436 0.343 8.005 0.241
2457037.5 4.962 0.286 0.378 0.148 1.586 0.195 3.795 0.342 7.962 0.241
2457043.5 5.669 0.327 0.538 0.161 1.362 0.199 3.581 0.351 7.885 0.267
2457047.4 4.645 0.319 0.297 0.156 1.253 0.198 3.966 0.348 7.784 0.265
2457055.4 4.170 0.284 0.053 0.147 1.170 0.195 3.734 0.342 7.841 0.242
2457057.5 3.926 0.284 0.001 0.147 1.368 0.195 2.751 0.342 6.746 0.241
2457062.4 4.548 0.373 0.000 0.171 1.028 0.203 2.793 0.357 6.139 0.302
2457064.4 5.341 0.291 0.443 0.149 1.525 0.195 3.470 0.343 6.937 0.243
2457066.5 5.525 0.288 0.342 0.148 2.097 0.195 3.111 0.343 7.095 0.244
2457069.4 5.867 0.278 0.864 0.145 1.265 0.194 4.732 0.341 7.640 0.230
2457071.4 5.993 0.284 0.815 0.147 1.788 0.195 3.469 0.342 7.623 0.235
2457074.4 6.042 0.287 1.057 0.148 1.746 0.195 4.045 0.343 7.696 0.239
2457075.4 5.398 0.285 1.346 0.147 1.122 0.195 4.603 0.343 8.621 0.236
2457077.4 6.283 0.280 1.043 0.146 1.865 0.194 4.151 0.341 7.927 0.232
2457079.4 6.317 0.286 1.056 0.148 1.909 0.195 3.848 0.342 7.976 0.237
2457083.4 5.081 0.298 0.488 0.150 2.039 0.196 4.014 0.344 8.348 0.246
2457088.3 4.366 0.322 0.230 0.160 1.583 0.198 3.817 0.351 7.758 0.283
2457092.3 3.428 0.288 0.103 0.149 1.403 0.195 3.536 0.343 7.736 0.246
2457095.3 3.081 0.280 0.000 0.146 1.184 0.194 3.359 0.342 7.309 0.236
2457098.3 2.799 0.284 0.000 0.147 1.058 0.195 3.098 0.342 6.843 0.241
2457101.4 2.998 0.287 0.000 0.148 0.961 0.195 3.066 0.343 6.335 0.237
2457104.4 2.768 0.281 0.000 0.146 0.940 0.195 2.935 0.342 6.505 0.238
2457110.4 3.423 0.296 0.114 0.152 0.750 0.196 2.720 0.346 6.297 0.245
2457112.2 3.351 0.287 0.503 0.150 0.226 0.195 3.242 0.344 6.456 0.238
2457116.2 3.845 0.318 0.082 0.159 0.951 0.197 2.383 0.350 6.573 0.264
2457120.4 3.551 0.349 0.340 0.169 1.294 0.202 2.232 0.355 6.471 0.286
2457121.4 3.889 0.290 0.134 0.149 1.213 0.196 2.470 0.343 6.357 0.240
2457122.4 4.595 0.304 0.312 0.156 1.184 0.197 3.028 0.349 6.312 0.252
2457123.4 3.968 0.289 0.238 0.149 1.427 0.195 2.621 0.344 6.413 0.240
2457125.4 3.894 0.348 0.214 0.169 1.254 0.201 2.730 0.358 6.231 0.287
2457129.4 3.989 0.278 0.212 0.146 1.229 0.194 2.904 0.341 6.605 0.230
2457133.4 4.544 0.288 0.448 0.149 1.564 0.195 3.291 0.343 6.207 0.239
2457136.3 4.826 0.284 0.537 0.147 1.383 0.195 3.297 0.343 6.787 0.235
2457143.4 6.286 0.302 1.225 0.156 1.472 0.196 5.252 0.350 7.400 0.251
2457145.2 5.571 0.311 0.865 0.157 1.325 0.198 3.468 0.348 7.362 0.257
2457148.3 6.026 0.284 1.277 0.148 1.729 0.195 3.207 0.343 7.479 0.235
2457149.2 6.406 0.284 1.323 0.148 2.144 0.195 3.545 0.342 7.127 0.235
2457152.3 6.037 0.292 1.477 0.151 1.945 0.195 4.252 0.345 7.904 0.242
2457155.3 5.500 0.330 0.843 0.162 1.752 0.199 3.805 0.353 7.454 0.279
2457156.2 5.117 0.283 0.676 0.147 1.900 0.195 3.617 0.342 7.420 0.236
2457158.2 4.143 0.490 0.104 0.211 1.890 0.217 2.842 0.392 7.223 0.398
2457160.2 3.820 0.287 0.381 0.150 1.477 0.195 3.290 0.344 8.012 0.243
2457162.3 3.547 0.277 0.184 0.145 1.476 0.194 3.420 0.341 7.497 0.232
2457164.2 3.581 0.302 0.000 0.151 1.068 0.196 3.450 0.345 7.200 0.259
2457166.2 3.607 0.290 0.329 0.150 1.064 0.196 3.235 0.345 6.676 0.239
2457168.2 3.255 0.288 0.235 0.148 1.140 0.195 3.288 0.343 7.005 0.243
2457170.2 3.113 0.286 0.000 0.148 0.948 0.195 2.841 0.343 6.456 0.236
2457173.2 3.064 0.285 0.000 0.148 0.799 0.195 2.737 0.343 6.245 0.235
2457175.2 3.224 0.282 0.041 0.146 1.061 0.195 2.829 0.342 6.360 0.238
2457178.2 3.450 0.283 0.008 0.147 1.097 0.195 2.051 0.342 6.190 0.233
2457183.1 3.427 0.292 0.351 0.151 1.002 0.196 2.718 0.345 6.521 0.242
2457188.1 3.268 0.295 0.320 0.152 0.432 0.196 3.526 0.346 7.115 0.254
2457192.1 3.389 0.324 0.412 0.162 0.384 0.200 3.792 0.353 5.977 0.264
2457194.1 3.505 0.404 0.176 0.201 0.664 0.213 2.514 0.383 6.344 0.326
2457195.2 3.752 0.303 0.162 0.154 1.330 0.197 2.811 0.347 6.122 0.250
2457196.1 3.675 0.341 0.149 0.171 1.009 0.203 2.025 0.358 5.794 0.278
2457200.2 3.651 0.292 0.231 0.152 1.304 0.196 2.383 0.346 5.688 0.241
2457210.2 3.231 0.306 0.020 0.157 1.092 0.197 2.295 0.351 5.771 0.254
2457215.1 4.178 0.290 0.422 0.151 1.384 0.195 2.519 0.346 6.158 0.239
2457229.1 4.230 0.281 0.258 0.147 1.910 0.195 2.001 0.342 5.830 0.232
2457234.1 4.663 0.330 0.137 0.164 1.314 0.199 2.393 0.354 6.512 0.272
2457236.1 4.224 0.289 0.137 0.149 1.328 0.195 2.792 0.343 6.335 0.239

#----Observing season of 2018
2458190.4 4.257 0.190 0.295 0.050 0.766 0.084 1.569 0.114 4.873 0.138
2458193.4 3.797 0.321 0.101 0.084 1.060 0.100 1.125 0.138 4.048 0.151
2458195.3 4.106 0.200 0.126 0.053 0.817 0.085 1.190 0.115 4.340 0.139
2458197.4 3.960 0.187 0.208 0.049 0.909 0.084 1.340 0.113 4.480 0.138
2458198.3 3.688 0.187 0.153 0.049 0.872 0.084 1.390 0.113 4.351 0.138
2458199.4 4.029 0.186 0.245 0.049 0.921 0.084 1.473 0.113 4.614 0.138
2458200.2 3.925 0.192 0.205 0.050 0.976 0.084 1.404 0.113 4.324 0.138
2458202.2 4.428 0.190 0.290 0.050 1.097 0.084 1.325 0.113 4.483 0.138
2458204.2 4.498 0.192 0.346 0.051 1.034 0.084 1.436 0.114 4.638 0.138
2458207.2 4.630 0.192 0.381 0.051 1.083 0.084 1.536 0.114 4.768 0.138
2458208.2 4.442 0.224 0.527 0.060 1.235 0.087 1.787 0.119 4.717 0.141
2458210.3 4.600 0.212 0.429 0.057 1.008 0.086 1.646 0.117 4.762 0.140
2458212.2 4.932 0.210 0.524 0.056 1.311 0.086 1.561 0.117 4.898 0.140
2458213.2 5.332 0.249 0.564 0.067 1.229 0.089 1.593 0.123 5.268 0.143
2458214.2 5.497 0.240 0.599 0.064 1.434 0.089 1.756 0.122 5.355 0.143
2458217.3 5.157 0.197 0.395 0.052 1.352 0.085 1.467 0.114 5.176 0.139
2458218.2 5.145 0.188 0.487 0.049 1.363 0.084 1.647 0.113 5.364 0.138
2458222.2 5.276 0.190 0.475 0.050 1.347 0.084 1.788 0.113 5.497 0.138
2458223.2 5.475 0.192 0.480 0.051 1.460 0.084 1.733 0.114 5.605 0.138
2458224.3 5.464 0.189 0.533 0.050 1.423 0.084 1.728 0.113 5.529 0.138
2458225.2 5.259 0.189 0.461 0.050 1.591 0.084 1.780 0.113 5.480 0.138
2458226.2 5.286 0.199 0.481 0.053 1.636 0.085 1.772 0.115 5.517 0.139
2458229.3 5.419 0.192 0.512 0.051 1.494 0.084 1.697 0.114 5.496 0.138
2458230.2 5.590 0.195 0.527 0.052 1.518 0.085 1.673 0.114 5.617 0.139
2458231.2 5.376 0.188 0.481 0.050 1.513 0.084 1.838 0.113 5.820 0.138
2458232.3 5.187 0.186 0.477 0.049 1.570 0.084 1.696 0.113 5.841 0.138
2458233.2 5.381 0.203 0.418 0.053 1.368 0.085 1.958 0.115 5.835 0.139
2458234.2 5.195 0.189 0.421 0.050 1.411 0.084 1.753 0.113 5.729 0.138
2458237.3 4.937 0.206 0.560 0.055 1.466 0.085 1.702 0.116 5.602 0.139
2458239.3 5.255 0.203 0.547 0.054 1.431 0.085 1.740 0.115 5.456 0.139
2458249.3 6.622 0.196 0.632 0.052 1.889 0.085 1.861 0.114 6.735 0.139
2458253.3 6.223 0.195 0.692 0.052 1.923 0.085 1.893 0.114 6.540 0.139
2458254.3 6.419 0.190 0.714 0.050 2.025 0.084 2.120 0.114 6.669 0.138
2458255.3 6.274 0.189 0.586 0.050 2.005 0.084 1.672 0.113 6.452 0.138
2458256.2 6.507 0.188 0.658 0.050 2.002 0.084 1.825 0.113 6.681 0.138
2458257.2 6.401 0.191 0.745 0.050 2.052 0.084 1.854 0.114 6.586 0.138
2458259.3 5.728 0.188 0.696 0.050 1.713 0.084 2.009 0.113 6.535 0.138
2458264.2 5.781 0.190 0.649 0.050 1.790 0.084 2.016 0.113 6.550 0.138
2458276.2 5.059 0.187 0.484 0.049 1.679 0.084 1.807 0.113 6.520 0.138
2458288.2 4.638 0.189 0.339 0.050 1.456 0.084 1.741 0.113 5.823 0.138

#----Observing season of 2019
2458451.4 5.159 0.214 0.285 0.209 2.236 0.092 2.504 0.134 6.695 0.183
2458455.4 6.126 0.233 0.867 0.211 2.041 0.094 2.217 0.137 6.918 0.184
2458461.4 5.777 0.219 1.313 0.210 2.505 0.093 2.475 0.135 6.892 0.183
2458465.4 6.180 0.218 1.574 0.210 1.687 0.092 2.593 0.135 7.276 0.183
2458472.4 5.199 0.217 0.604 0.210 1.771 0.092 2.410 0.135 6.704 0.183
2458473.4 5.443 0.227 0.524 0.211 1.706 0.093 2.157 0.137 6.940 0.184
2458475.4 6.248 0.221 1.028 0.210 1.976 0.092 2.473 0.137 7.351 0.184
2458476.4 5.725 0.219 0.779 0.210 1.790 0.092 2.387 0.136 7.044 0.183
2458477.4 5.756 0.245 0.677 0.212 2.008 0.094 2.008 0.140 6.960 0.185
2458479.4 5.786 0.231 0.751 0.211 1.665 0.093 2.343 0.137 6.621 0.184
2458483.4 5.367 0.215 0.622 0.210 1.694 0.092 2.235 0.135 6.638 0.183
2458485.4 5.312 0.219 0.470 0.210 1.887 0.092 2.274 0.135 7.078 0.183
2458487.4 5.306 0.216 0.341 0.210 1.852 0.092 2.100 0.135 7.005 0.183
2458489.4 4.997 0.215 0.275 0.209 1.771 0.092 2.399 0.134 6.883 0.183
2458495.4 5.132 0.217 0.553 0.210 1.505 0.092 2.291 0.135 6.654 0.183
2458498.4 5.083 0.212 0.385 0.209 1.656 0.092 2.248 0.134 6.634 0.183
2458499.4 4.936 0.212 0.278 0.209 1.657 0.092 2.263 0.134 6.635 0.183
2458500.4 4.883 0.209 0.277 0.209 1.600 0.091 2.223 0.134 6.504 0.183
2458501.4 4.944 0.213 0.251 0.209 1.604 0.092 2.225 0.134 6.625 0.183
2458503.5 4.781 0.213 0.171 0.209 1.557 0.092 2.266 0.134 6.659 0.183
2458507.4 5.470 0.221 0.548 0.210 1.533 0.092 2.314 0.135 6.650 0.183
2458508.4 5.555 0.213 0.682 0.209 1.563 0.092 2.320 0.134 6.557 0.183
2458509.5 5.417 0.216 0.751 0.210 1.588 0.092 2.329 0.135 6.344 0.183
2458512.5 6.000 0.220 0.808 0.210 1.737 0.092 2.116 0.135 6.435 0.183
2458514.4 5.466 0.214 0.762 0.209 1.657 0.092 2.339 0.134 6.608 0.183
2458515.4 5.355 0.215 0.658 0.209 1.712 0.092 2.503 0.134 6.662 0.183
2458516.4 5.355 0.210 0.602 0.209 1.768 0.092 2.414 0.134 6.801 0.183
2458517.4 5.525 0.211 0.510 0.209 1.741 0.092 2.336 0.134 6.722 0.183
2458519.4 5.525 0.212 0.613 0.209 1.787 0.092 2.446 0.134 6.843 0.183
2458520.4 5.713 0.217 0.628 0.210 1.827 0.092 2.289 0.135 6.689 0.183
2458521.4 5.442 0.211 0.649 0.209 1.760 0.092 2.284 0.134 6.445 0.183
2458522.4 5.160 0.215 0.466 0.209 1.680 0.092 2.188 0.135 6.620 0.183
2458523.4 5.182 0.213 0.101 0.209 1.866 0.092 1.981 0.134 6.781 0.183
2458525.4 4.905 0.215 0.098 0.209 1.677 0.092 2.188 0.135 6.931 0.183
2458526.4 4.789 0.216 0.017 0.210 1.780 0.092 1.956 0.135 6.526 0.183
2458528.3 4.676 0.213 0.155 0.209 1.668 0.092 2.271 0.134 6.584 0.183
2458529.4 4.671 0.214 0.132 0.209 1.619 0.092 2.164 0.135 6.538 0.183
2458530.5 4.414 0.218 0.054 0.210 1.565 0.092 2.206 0.135 6.589 0.183
2458539.4 4.235 0.228 0.000 0.210 1.212 0.093 1.849 0.136 5.724 0.184
2458548.2 5.574 0.244 0.570 0.212 1.584 0.095 1.899 0.140 6.106 0.185
2458550.2 5.784 0.253 0.502 0.212 1.618 0.096 1.943 0.140 6.261 0.186
2458552.3 6.132 0.222 1.039 0.210 1.760 0.092 2.198 0.136 6.508 0.184
2458554.3 6.164 0.217 1.155 0.210 1.782 0.092 2.180 0.135 6.367 0.183
2458556.2 6.781 0.215 1.535 0.210 2.002 0.092 2.243 0.135 6.825 0.183
2458557.4 6.617 0.260 1.487 0.213 2.053 0.096 2.041 0.142 6.891 0.187
2458558.3 6.786 0.231 1.572 0.211 2.031 0.093 2.258 0.137 6.978 0.184
2458562.3 6.767 0.238 2.025 0.211 1.933 0.094 2.646 0.138 6.924 0.185
2458564.2 6.947 0.251 2.001 0.213 2.173 0.095 2.829 0.141 7.067 0.186
2458567.2 6.670 0.222 1.312 0.210 2.231 0.093 2.499 0.136 7.688 0.184
2458570.2 6.730 0.362 1.252 0.224 1.918 0.109 2.800 0.165 7.499 0.196
2458574.2 6.104 0.218 0.969 0.210 2.289 0.092 2.337 0.135 7.507 0.183
2458578.2 5.815 0.219 0.257 0.210 2.133 0.092 2.223 0.135 7.249 0.183
2458580.2 6.618 0.247 0.805 0.212 2.145 0.095 2.546 0.141 7.993 0.186
2458583.2 6.478 0.223 0.366 0.210 2.289 0.093 2.217 0.136 7.862 0.184
2458584.2 6.119 0.284 0.665 0.215 1.911 0.099 2.094 0.147 7.158 0.189
2458585.3 6.032 0.214 0.506 0.209 1.975 0.092 2.068 0.134 7.168 0.183
2458588.4 6.071 0.218 0.918 0.210 2.067 0.092 2.387 0.135 6.763 0.183
2458592.2 6.015 0.235 0.794 0.211 1.984 0.093 2.445 0.138 7.185 0.184
2458593.3 6.052 0.262 0.757 0.213 2.185 0.096 2.695 0.142 7.058 0.186
2458594.2 6.075 0.219 0.854 0.210 1.931 0.092 2.484 0.135 6.995 0.183
2458597.3 6.031 0.216 0.771 0.210 1.933 0.092 2.400 0.135 6.714 0.183
2458600.2 6.922 0.214 1.111 0.209 1.982 0.092 2.765 0.135 7.420 0.183
2458601.2 7.106 0.221 1.239 0.210 2.134 0.092 2.796 0.136 7.247 0.183
2458606.2 7.627 0.216 1.828 0.210 2.248 0.092 2.779 0.135 7.207 0.183
2458607.3 7.872 0.224 2.060 0.210 2.404 0.093 2.884 0.136 7.487 0.184
2458611.2 8.361 0.219 2.515 0.210 2.465 0.092 3.393 0.135 8.096 0.183
2458612.2 8.444 0.218 2.713 0.210 2.379 0.092 3.478 0.135 8.308 0.183
2458613.2 8.527 0.365 2.179 0.225 2.498 0.106 3.335 0.166 8.504 0.197
2458614.3 8.630 0.228 2.679 0.211 2.618 0.093 3.595 0.137 8.248 0.184
2458615.2 8.348 0.218 2.633 0.210 2.469 0.092 3.588 0.135 8.525 0.183
2458617.2 8.558 0.247 2.731 0.212 2.404 0.095 3.630 0.140 8.565 0.186
2458619.2 8.157 0.217 2.699 0.210 2.519 0.092 3.477 0.135 8.361 0.183
2458625.2 8.002 0.223 2.473 0.210 2.780 0.093 3.397 0.136 8.711 0.184
2458632.2 7.511 0.216 1.667 0.210 2.565 0.092 3.286 0.135 8.835 0.183
2458633.2 7.130 0.222 1.526 0.210 2.517 0.093 3.343 0.136 8.589 0.184
2458634.3 7.324 0.240 1.284 0.211 2.572 0.094 3.085 0.138 8.888 0.185
2458635.2 7.014 0.214 1.201 0.209 2.471 0.092 3.000 0.135 8.025 0.183
2458640.2 7.007 0.217 1.025 0.210 2.318 0.092 2.830 0.135 7.952 0.183
2458642.2 7.532 0.235 1.043 0.211 2.439 0.093 3.189 0.139 8.772 0.185
2458652.2 7.956 0.218 2.081 0.210 2.401 0.092 2.986 0.136 8.274 0.183
2458655.2 7.927 0.219 2.121 0.210 2.502 0.092 2.761 0.135 7.859 0.183

#----Observing season of 2020
2458859.5 7.424 0.290 1.104 0.245 1.948 0.114 2.927 0.160 8.216 0.214
2458861.5 7.554 0.274 0.870 0.243 2.202 0.113 2.722 0.156 8.325 0.213
2458863.4 8.046 0.284 1.219 0.244 2.219 0.114 3.007 0.158 8.512 0.213
2458865.4 8.225 0.283 1.332 0.244 2.262 0.114 2.793 0.158 8.546 0.213
2458867.4 8.679 0.280 1.607 0.244 2.164 0.114 2.823 0.157 8.374 0.213
2458869.4 8.916 0.287 1.725 0.245 2.507 0.114 2.878 0.158 8.715 0.214
2458876.4 9.018 0.289 2.086 0.245 2.336 0.114 3.042 0.159 9.130 0.214
2458881.4 8.908 0.286 1.583 0.245 2.418 0.114 2.773 0.158 8.675 0.214
2458883.4 8.683 0.280 1.751 0.244 2.490 0.114 3.035 0.157 9.016 0.213
2458885.4 8.679 0.285 1.542 0.244 2.421 0.114 2.949 0.158 9.049 0.214
2458891.4 8.021 0.313 1.612 0.247 2.131 0.117 3.188 0.162 9.113 0.216
2458895.3 8.485 0.283 1.470 0.244 2.547 0.114 2.735 0.158 8.791 0.213
2458899.5 8.224 0.276 1.564 0.244 2.260 0.113 2.959 0.157 8.682 0.213
2458901.4 8.084 0.277 1.552 0.244 2.165 0.113 2.789 0.157 8.572 0.213
2458908.4 7.587 0.273 1.466 0.243 2.124 0.113 2.847 0.156 8.630 0.213
2458909.3 7.906 0.281 1.337 0.244 2.222 0.114 3.157 0.157 9.086 0.213
2458910.3 7.779 0.278 1.277 0.244 2.228 0.113 2.795 0.157 8.723 0.213
2458918.2 8.374 0.300 1.698 0.246 2.178 0.115 2.969 0.161 8.427 0.215
2458920.3 8.789 0.290 1.763 0.245 2.301 0.114 2.848 0.159 8.116 0.214
2458921.3 8.735 0.284 1.866 0.244 2.338 0.114 2.936 0.158 8.689 0.213
2458922.3 8.282 0.277 1.811 0.244 2.244 0.113 3.164 0.157 8.658 0.213
2458924.3 8.618 0.286 1.679 0.244 2.346 0.114 2.739 0.158 8.547 0.214
2458925.3 8.491 0.283 1.612 0.244 2.473 0.114 2.744 0.158 8.758 0.213
2458926.2 8.014 0.281 1.492 0.244 2.331 0.114 2.977 0.158 8.770 0.213
2458928.4 7.334 0.287 1.132 0.245 2.069 0.114 2.833 0.158 8.224 0.214
2458929.3 7.535 0.280 1.068 0.244 2.238 0.114 3.014 0.157 8.796 0.213
2458934.3 8.067 0.277 1.334 0.244 2.501 0.113 2.841 0.157 8.657 0.213
2458936.4 7.744 0.275 1.474 0.244 2.295 0.113 2.963 0.156 8.740 0.213
2458941.2 8.721 0.287 1.930 0.245 2.361 0.114 2.886 0.159 8.739 0.214
2458944.3 9.271 0.397 2.281 0.256 2.526 0.126 3.482 0.178 8.999 0.224
2458945.3 8.231 0.313 1.966 0.247 2.260 0.116 2.932 0.163 8.552 0.216
2458947.2 8.423 0.380 2.384 0.254 2.578 0.123 3.262 0.175 8.764 0.222
2458949.2 7.922 0.292 1.773 0.245 2.322 0.115 3.339 0.159 8.809 0.214
2458953.2 7.760 0.281 1.524 0.244 2.292 0.114 3.233 0.157 9.219 0.213
2458955.2 7.009 0.277 1.150 0.244 2.403 0.113 3.153 0.157 9.045 0.213
2458957.2 6.790 0.343 1.134 0.250 2.491 0.120 3.183 0.169 8.778 0.219
2458967.2 6.966 0.276 1.107 0.244 2.056 0.113 2.978 0.157 8.669 0.213
2458971.2 7.317 0.277 1.706 0.244 2.232 0.113 2.887 0.157 8.351 0.213
2458973.2 7.592 0.317 1.880 0.247 2.290 0.117 2.539 0.162 8.145 0.216
2458977.3 7.413 0.282 1.595 0.244 2.297 0.114 2.889 0.158 8.236 0.213
2458978.3 7.441 0.280 1.712 0.244 2.379 0.114 3.090 0.157 8.502 0.213
2458979.3 7.726 0.278 1.852 0.244 2.286 0.113 3.143 0.157 8.634 0.213
2458980.3 7.607 0.412 1.832 0.258 2.354 0.127 2.920 0.183 8.374 0.225
2458985.3 6.845 0.274 1.025 0.243 2.343 0.113 2.971 0.156 8.385 0.213
2458988.3 6.279 0.274 0.718 0.243 2.197 0.113 3.133 0.156 8.576 0.213
2458991.2 6.890 0.280 0.716 0.244 2.441 0.114 3.197 0.157 9.204 0.213
2458999.2 7.765 0.282 1.890 0.244 2.424 0.114 2.747 0.158 8.255 0.213
2459008.2 7.730 0.277 2.112 0.244 2.350 0.113 3.388 0.157 8.817 0.213
2459009.3 7.814 0.278 2.073 0.244 2.501 0.113 3.320 0.157 8.971 0.213
2459010.2 7.769 0.278 2.200 0.244 2.249 0.113 3.237 0.157 8.745 0.213
2459018.2 6.812 0.326 1.384 0.248 2.501 0.119 3.465 0.164 8.952 0.217
2459022.2 6.710 0.277 1.072 0.244 2.298 0.113 3.083 0.157 8.864 0.213

#----Observing season of 2021
2459208.4 5.223 0.384 0.820 0.217 1.937 0.133 2.425 0.192 6.987 0.325
2459209.4 4.791 0.376 0.658 0.216 1.675 0.132 2.101 0.191 6.688 0.324
2459210.5 4.543 0.379 0.619 0.216 1.592 0.132 2.083 0.191 6.242 0.324
2459212.5 4.886 0.387 0.603 0.218 1.546 0.133 2.226 0.193 6.146 0.325
2459213.5 4.874 0.380 0.695 0.217 1.980 0.132 2.383 0.192 7.361 0.324
2459216.4 5.899 0.394 0.508 0.219 1.854 0.134 2.448 0.195 7.861 0.326
2459222.4 5.035 0.462 0.000 0.226 2.212 0.146 2.416 0.202 6.431 0.330
2459224.4 6.481 0.403 0.824 0.220 2.023 0.135 2.431 0.196 7.383 0.326
2459225.4 5.583 0.383 0.767 0.217 1.807 0.133 2.676 0.192 7.529 0.325
2459229.4 6.088 0.378 1.463 0.216 1.928 0.132 2.937 0.191 7.951 0.324
2459239.4 6.882 0.410 1.684 0.221 2.199 0.135 3.196 0.198 7.640 0.327
2459243.5 6.699 0.388 1.769 0.218 2.206 0.133 3.135 0.193 7.724 0.325
2459246.4 6.612 0.383 2.004 0.217 2.186 0.133 3.659 0.192 8.051 0.325
2459247.4 6.480 0.400 1.771 0.219 2.108 0.135 3.499 0.195 7.605 0.326
2459248.4 6.809 0.383 2.411 0.217 2.200 0.133 3.705 0.192 8.382 0.325
2459249.4 7.435 0.384 2.479 0.217 2.403 0.133 3.371 0.192 8.684 0.325
2459250.4 7.197 0.380 2.372 0.217 2.396 0.132 3.445 0.192 8.586 0.324
2459251.3 7.386 0.382 2.466 0.217 2.393 0.133 3.648 0.192 8.557 0.325
2459252.4 7.411 0.379 2.576 0.217 2.446 0.132 3.700 0.191 8.999 0.324
2459255.3 7.708 0.378 2.934 0.216 2.613 0.132 4.101 0.191 9.651 0.324
2459256.4 6.978 0.381 2.393 0.217 2.550 0.133 3.649 0.192 8.624 0.325
2459258.4 6.648 0.380 2.188 0.217 2.341 0.132 3.552 0.192 8.541 0.324
2459259.4 6.721 0.377 2.321 0.216 2.434 0.132 3.797 0.191 8.853 0.324
2459260.4 7.092 0.381 2.179 0.217 2.522 0.132 3.653 0.192 9.189 0.325
2459261.3 7.077 0.379 1.878 0.217 2.540 0.132 3.383 0.191 9.174 0.324
2459262.4 6.290 0.379 1.738 0.217 2.345 0.132 3.362 0.191 8.322 0.324
2459264.3 7.445 0.381 2.035 0.217 2.570 0.132 3.912 0.192 9.482 0.325
2459267.3 6.823 0.379 2.436 0.217 2.272 0.132 3.642 0.191 8.368 0.324
2459269.3 6.605 0.379 2.309 0.216 2.299 0.132 3.825 0.191 8.355 0.324
2459270.5 7.404 0.390 2.287 0.218 2.511 0.133 3.723 0.194 8.705 0.325
2459272.3 8.273 0.409 2.509 0.222 2.538 0.135 3.836 0.200 9.408 0.327
2459277.2 8.164 0.392 3.604 0.219 2.578 0.133 4.137 0.195 9.778 0.325
2459282.3 7.533 0.385 2.657 0.218 2.548 0.133 4.040 0.193 9.342 0.325
2459284.3 6.583 0.380 2.057 0.217 2.352 0.132 3.827 0.192 8.883 0.324
2459285.3 7.015 0.382 2.006 0.217 2.499 0.133 3.758 0.192 8.729 0.325
2459286.3 7.873 0.378 2.445 0.216 2.754 0.132 4.068 0.191 10.078 0.324
2459287.3 7.117 0.376 2.441 0.216 2.435 0.132 3.853 0.191 9.063 0.324
2459288.3 7.326 0.385 2.237 0.217 2.628 0.133 3.757 0.193 8.898 0.325
2459289.2 7.220 0.379 2.495 0.217 2.453 0.132 4.152 0.192 9.096 0.324
2459291.4 6.906 0.381 2.021 0.217 2.607 0.133 3.524 0.192 8.863 0.325
2459293.2 7.946 0.387 2.612 0.218 2.590 0.133 4.142 0.193 9.470 0.325
2459295.3 7.887 0.387 2.609 0.218 2.691 0.133 3.932 0.193 8.888 0.325
2459297.2 8.208 0.391 2.985 0.218 2.630 0.133 3.998 0.194 8.905 0.325
2459298.3 7.903 0.396 2.953 0.219 2.524 0.134 3.551 0.195 8.817 0.326
2459299.3 8.389 0.387 3.275 0.218 2.679 0.133 3.759 0.193 9.075 0.325
2459300.2 8.923 0.398 4.280 0.220 2.571 0.134 4.272 0.196 9.308 0.326
2459301.2 8.422 0.407 3.912 0.221 2.805 0.135 4.303 0.197 9.019 0.326
2459302.2 8.426 0.406 4.301 0.221 2.269 0.135 4.541 0.197 9.517 0.326
2459303.2 9.217 0.502 4.663 0.238 2.548 0.143 4.118 0.222 9.470 0.335
2459307.2 8.564 0.385 4.357 0.218 2.718 0.133 4.393 0.193 9.965 0.325
2459308.2 7.814 0.378 3.712 0.216 2.601 0.132 4.064 0.191 9.425 0.324
2459311.2 7.883 0.385 2.886 0.217 2.727 0.133 3.703 0.193 9.357 0.325
2459314.4 7.308 0.385 2.353 0.217 2.735 0.133 3.819 0.193 9.574 0.325
2459315.2 7.907 0.382 2.581 0.217 2.754 0.133 4.169 0.192 9.835 0.325
2459319.2 8.464 0.388 2.598 0.218 2.676 0.133 3.669 0.193 9.492 0.325
2459324.3 9.141 0.403 3.236 0.220 2.950 0.135 4.090 0.196 9.544 0.326
2459325.2 8.430 0.382 3.231 0.217 2.694 0.133 4.136 0.192 9.140 0.325
2459326.4 8.146 0.391 3.199 0.218 2.813 0.134 3.814 0.194 9.550 0.325
2459328.2 9.045 0.385 3.737 0.217 2.810 0.133 4.034 0.193 9.426 0.325
2459329.3 7.761 0.383 3.047 0.217 2.639 0.133 3.791 0.192 8.921 0.325
2459330.3 7.498 0.425 3.181 0.224 2.461 0.136 4.233 0.202 9.152 0.328
2459331.2 6.853 0.422 3.007 0.223 2.231 0.136 3.503 0.200 8.861 0.327
2459334.2 7.170 0.386 2.464 0.218 2.586 0.133 3.940 0.193 9.085 0.325
2459336.2 6.940 0.381 2.357 0.217 2.557 0.132 3.908 0.192 9.202 0.325
2459339.3 6.574 0.392 1.633 0.219 2.271 0.134 3.357 0.195 8.542 0.326
2459344.2 6.229 0.392 1.393 0.218 2.265 0.134 3.653 0.194 9.198 0.325
2459345.2 5.580 0.378 1.168 0.216 2.160 0.132 3.302 0.191 8.530 0.324
2459346.2 5.539 0.379 0.906 0.216 2.216 0.132 3.185 0.191 8.680 0.324
2459348.3 4.973 0.381 0.657 0.217 2.189 0.133 3.111 0.192 8.640 0.325
2459350.2 5.280 0.379 0.637 0.216 2.184 0.132 3.102 0.191 8.641 0.324
2459357.2 4.698 0.388 0.277 0.218 1.906 0.133 2.847 0.193 8.219 0.325
2459358.2 5.360 0.384 0.232 0.217 2.178 0.133 2.972 0.192 8.504 0.325
2459360.2 4.851 0.390 0.033 0.218 1.860 0.134 2.565 0.193 7.910 0.325
2459364.3 4.228 0.403 0.000 0.220 1.707 0.135 2.520 0.196 7.208 0.326
2459366.2 4.407 0.522 0.000 0.236 1.558 0.152 2.689 0.220 6.817 0.335
2459368.2 4.438 0.381 0.060 0.217 1.828 0.133 2.318 0.192 7.599 0.325
2459392.2 5.795 0.418 1.405 0.222 1.847 0.136 2.951 0.200 7.505 0.327
2459415.2 6.284 0.397 1.329 0.219 2.085 0.134 2.749 0.197 7.532 0.326
2459432.1 5.315 0.385 0.511 0.217 2.290 0.133 2.472 0.193 7.913 0.325
2459433.1 5.898 0.387 0.594 0.218 2.005 0.133 2.445 0.193 7.809 0.325

